Modeling tail risks of inflation using unobserved component quantile regressions

This paper proposes methods for Bayesian inference in time-varying parameter (TVP) quantile regression (QR) models featuring conditional heteroskedasticity. I use data augmentation schemes to render the model conditionally Gaussian and develop an efficient Gibbs sampling algorithm. Regularization of the high-dimensional parameter space is achieved via flexible dynamic shrinkage priors. A simple version of TVP-QR based on an unobserved component model is applied to dynamically trace the quantiles of the distribution of inflation in the United States, the United Kingdom and the euro area. In an out-of-sample forecast exercise, I find the proposed model to be competitive and perform particularly well for higher-order and tail forecasts. A detailed analysis of the resulting predictive distributions reveals that they are sometimes skewed and occasionally feature heavy tails.

==> tables/EA-dens.txt <==
% latex table generated in R 4.1.1 by xtable 1.8-4 package
% Wed Oct 13 12:50:59 2021
\begin{table}[ht]
\centering
\begin{tabular}{llllllllllllllll}
  \hline
V1 & V2 & V3 & V4 & V5 & V6 & V7 & V8 & V9 & V10 & V11 & V12 & V13 & V14 & V15 & V16 \\ 
  \hline
SV & \colBench$0.30$ & \colBench$0.37$ & \colBench$0.43$ & \colBench$0.06$ & \colBench$0.08$ & \colBench$0.10$ & \colBench$0.09$ & \colBench$0.12$ & \colBench$0.15$ & \colBench$0.09$ & \colBench$0.11$ & \colBench$0.12$ & \colBench$-1.42$ & \colBench$-1.91$ & \colBench$-1.59$ \\ 
  SVM & \colBest$0.97$ & $1.06$ & $1.05$ & \colBest$0.96$ & $1.06$ & $1.03$ & \colBest$0.99$ & $1.07$ & $1.02$ & \colBest$0.95$ & $1.05$ & $1.08$ & \colBest$ 0.06$ & $ 0.30$ & $-0.02$ \\ 
  dhs & $1.04$ & $1.03$ & $1.00$ & $1.05$ & $1.06$ & $1.01$ & $1.05$ & $1.05$ & $1.01$ & $1.02$ & $1.01$ & $0.98$ & $-0.03$ & $ 0.12$ & \colBest$ 0.05$ \\ 
  shs & $1.02$ & $1.05$ & $1.03$ & $1.03$ & $1.09$ & $1.04$ & $1.05$ & $1.07$ & $1.04$ & $1.00$ & $1.04$ & $1.02$ & $ 0.03$ & $ 0.31$ & $ 0.04$ \\ 
  iG & $1.01$ & $1.06$ & $1.08$ & $1.04$ & $1.13$ & $1.13$ & $1.05$ & $1.08$ & $1.11$ & $0.98$ & $1.05$ & $1.06$ & $ 0.01$ & $ 0.39$ & $-0.20$ \\ 
  dhs-GP & $1.04$ & $1.03$ & $1.00$ & $1.05$ & $1.06$ & $1.01$ & $1.06$ & $1.05$ & $1.01$ & $1.03$ & $1.01$ & $0.98$ & $-0.07$ & $ 0.12$ & $ 0.03$ \\ 
  shs-GP & $1.02$ & $1.05$ & $1.03$ & $1.03$ & $1.09$ & $1.04$ & $1.05$ & $1.07$ & $1.04$ & $1.00$ & $1.04$ & $1.02$ & $ 0.03$ & $ 0.30$ & $ 0.03$ \\ 
  iG-GP & $1.02$ & $1.05$ & $1.03$ & $1.03$ & $1.09$ & $1.04$ & $1.05$ & $1.07$ & $1.04$ & $1.00$ & $1.04$ & $1.02$ & $ 0.03$ & $ 0.30$ & $ 0.04$ \\ 
  dhs-GPt & $1.01$ & $1.06$ & $1.08$ & $1.04$ & $1.13$ & $1.14$ & $1.05$ & $1.09$ & $1.11$ & $0.98$ & $1.06$ & $1.06$ & $ 0.01$ & \colBest$ 0.40$ & $-0.14$ \\ 
  shs-GPt & $1.01$ & $1.06$ & $1.08$ & $1.05$ & $1.13$ & $1.13$ & $1.05$ & $1.09$ & $1.11$ & $0.98$ & $1.05$ & $1.06$ & $-0.07$ & $ 0.29$ & $-0.01$ \\ 
  iG-GPt & $1.04$ & $1.03$ & $0.99$ & $1.05$ & $1.06$ & $1.01$ & $1.06$ & $1.05$ & $1.01$ & $1.02$ & $1.01$ & $0.98$ & $-0.06$ & $ 0.12$ & $ 0.03$ \\ 
  dhs & $1.11$ & \colBest$0.95$ & $0.88$ & $1.10$ & $0.95$ & $0.84$ & $1.13$ & $0.96$ & $0.83$ & $1.09$ & $0.95$ & $0.92$ & $-0.15$ & $ 0.27$ & $-0.13$ \\ 
  shs & $1.11$ & $0.96$ & $0.89$ & $1.11$ & $0.95$ & $0.85$ & $1.14$ & $0.97$ & $0.85$ & $1.09$ & \colBest$0.94$ & $0.93$ & $-0.11$ & $ 0.34$ & $-0.20$ \\ 
  iG & $1.08$ & $0.97$ & $0.88$ & $1.06$ & $0.95$ & \colBest$0.83$ & $1.08$ & $0.96$ & $0.83$ & $1.06$ & $0.96$ & $0.92$ & $-0.14$ & $ 0.21$ & $-0.08$ \\ 
  dhs-GP & $1.11$ & $0.95$ & $0.88$ & $1.10$ & $0.95$ & $0.84$ & $1.13$ & \colBest$0.96$ & $0.83$ & $1.09$ & $0.95$ & $0.93$ & $-0.22$ & $ 0.28$ & $-0.13$ \\ 
  shs-GP & $1.11$ & $0.96$ & $0.88$ & $1.11$ & $0.96$ & $0.84$ & $1.13$ & $0.97$ & $0.84$ & $1.09$ & $0.95$ & $0.93$ & $-0.15$ & $ 0.33$ & $-0.16$ \\ 
  iG-GP & $1.11$ & $0.96$ & $0.88$ & $1.10$ & $0.95$ & $0.84$ & $1.13$ & $0.97$ & $0.84$ & $1.09$ & $0.95$ & $0.92$ & $-0.07$ & $ 0.34$ & $-0.17$ \\ 
  dhs-GPt & $1.07$ & $0.97$ & \colBest$0.88$ & $1.06$ & \colBest$0.95$ & $0.83$ & $1.08$ & $0.96$ & \colBest$0.83$ & $1.06$ & $0.96$ & $0.92$ & $-0.15$ & $ 0.29$ & $-0.08$ \\ 
  shs-GPt & $1.12$ & $1.01$ & $0.91$ & $1.12$ & $1.04$ & $0.89$ & $1.17$ & $1.05$ & $0.90$ & $1.06$ & $0.97$ & \colBest$0.90$ & $-0.13$ & $ 0.35$ & $-0.03$ \\ 
  iG-GPt & $1.11$ & $0.96$ & $0.88$ & $1.10$ & $0.96$ & $0.84$ & $1.13$ & $0.97$ & $0.83$ & $1.08$ & $0.95$ & $0.92$ & $-0.19$ & $ 0.26$ & $-0.11$ \\ 
   \hline
\end{tabular}
\caption{Density forecast metrics for EA inflation.} 
\label{tab:EA-dens}
\end{table}


==> tables/EA-point.txt <==
% latex table generated in R 4.1.1 by xtable 1.8-4 package
% Wed Oct 13 12:50:59 2021
\begin{table}[ht]
\centering
\begin{tabular}{llllllllllllllll}
  \hline
V1 & V2 & V3 & V4 & V5 & V6 & V7 & V8 & V9 & V10 & V11 & V12 & V13 & V14 & V15 & V16 \\ 
  \hline
SV & \colBench$0.28$ & \colBench$0.37$ & \colBench$0.61$ & \colBench$0.44$ & \colBench$0.58$ & \colBench$0.82$ & \colBench$0.85$ & \colBench$1.03$ & \colBench$1.17$ & \colBench$0.39$ & \colBench$0.47$ & \colBench$0.50$ & \colBench$0.24$ & \colBench$0.30$ & \colBench$0.30$ \\ 
  SVM & $1.00$ & $1.22$ & $0.97$ & \colBest$0.97$ & $1.10$ & $0.97$ & \colBest$0.97$ & $1.07$ & $1.06$ & \colBest$0.93$ & $1.00$ & $1.03$ & \colBest$0.93$ & $1.00$ & $1.01$ \\ 
  dhs & $1.21$ & $1.34$ & $1.15$ & $1.09$ & $1.17$ & $1.08$ & $1.04$ & $1.01$ & $1.00$ & $0.99$ & $1.02$ & $0.96$ & $1.03$ & $1.09$ & $1.02$ \\ 
  shs & $1.23$ & $1.37$ & $1.16$ & $1.10$ & $1.20$ & $1.09$ & $1.01$ & $1.04$ & $1.03$ & $0.98$ & $1.07$ & $1.00$ & $1.04$ & $1.14$ & $1.13$ \\ 
  iG & $1.30$ & $1.62$ & $1.39$ & $1.13$ & $1.27$ & $1.23$ & $0.98$ & $1.02$ & $1.03$ & $1.00$ & $1.14$ & $1.07$ & $1.06$ & $1.30$ & $1.32$ \\ 
  dhs-GP & $1.20$ & $1.34$ & $1.16$ & $1.11$ & $1.17$ & $1.07$ & $1.03$ & $1.02$ & $1.00$ & $1.00$ & $1.02$ & $0.95$ & $1.05$ & $1.09$ & $1.04$ \\ 
  shs-GP & $1.23$ & $1.38$ & $1.17$ & $1.10$ & $1.19$ & $1.09$ & $1.01$ & $1.04$ & $1.03$ & $0.99$ & $1.07$ & $1.00$ & $1.04$ & $1.14$ & $1.13$ \\ 
  iG-GP & $1.23$ & $1.37$ & $1.16$ & $1.11$ & $1.20$ & $1.09$ & $1.01$ & $1.03$ & $1.03$ & $0.99$ & $1.07$ & $1.01$ & $1.03$ & $1.13$ & $1.12$ \\ 
  dhs-GPt & $1.28$ & $1.59$ & $1.35$ & $1.13$ & $1.28$ & $1.25$ & $0.98$ & $1.02$ & $1.02$ & $1.00$ & $1.16$ & $1.09$ & $1.06$ & $1.28$ & $1.29$ \\ 
  shs-GPt & $1.34$ & $1.62$ & $1.43$ & $1.14$ & $1.28$ & $1.24$ & $0.98$ & $1.01$ & $1.03$ & $1.02$ & $1.15$ & $1.08$ & $1.10$ & $1.31$ & $1.28$ \\ 
  iG-GPt & $1.20$ & $1.34$ & $1.17$ & $1.10$ & $1.17$ & $1.06$ & $1.03$ & $1.02$ & $1.00$ & $1.00$ & $1.02$ & $0.95$ & $1.05$ & $1.08$ & $1.03$ \\ 
  dhs & $1.07$ & $0.91$ & $0.58$ & $1.10$ & $0.95$ & $0.71$ & $1.12$ & \colBest$0.95$ & $0.91$ & $1.09$ & $0.94$ & $0.93$ & $1.11$ & $0.94$ & $0.98$ \\ 
  shs & $1.05$ & \colBest$0.81$ & \colBest$0.47$ & $1.14$ & $0.98$ & $0.71$ & $1.12$ & $0.96$ & $0.92$ & $1.03$ & \colBest$0.89$ & $0.93$ & $1.12$ & $0.93$ & $1.06$ \\ 
  iG & $1.02$ & $0.85$ & $0.53$ & $1.05$ & $0.92$ & $0.72$ & $1.08$ & $0.98$ & $0.89$ & $1.04$ & $0.91$ & $0.91$ & $1.14$ & $0.97$ & $1.01$ \\ 
  dhs-GP & $1.09$ & $0.91$ & $0.57$ & $1.11$ & $0.98$ & $0.73$ & $1.11$ & $0.95$ & $0.91$ & $1.06$ & $0.93$ & $0.91$ & $1.11$ & $0.93$ & $0.98$ \\ 
  shs-GP & $1.09$ & $0.91$ & $0.59$ & $1.13$ & $0.99$ & $0.74$ & $1.12$ & $0.96$ & $0.91$ & $1.04$ & $0.92$ & $0.91$ & $1.08$ & $0.93$ & \colBest$0.96$ \\ 
  iG-GP & $1.10$ & $0.91$ & $0.59$ & $1.11$ & $0.96$ & $0.72$ & $1.11$ & $0.96$ & $0.91$ & $1.07$ & $0.93$ & $0.92$ & $1.08$ & $0.93$ & $0.96$ \\ 
  dhs-GPt & $1.02$ & $0.87$ & $0.53$ & $1.06$ & \colBest$0.90$ & \colBest$0.71$ & $1.08$ & $0.98$ & \colBest$0.89$ & $1.05$ & $0.93$ & $0.93$ & $1.13$ & $0.96$ & $1.00$ \\ 
  shs-GPt & $1.16$ & $1.17$ & $0.70$ & $1.19$ & $1.18$ & $0.85$ & $1.09$ & $0.98$ & $0.89$ & $0.98$ & $0.98$ & \colBest$0.86$ & $0.96$ & $1.00$ & $0.97$ \\ 
  iG-GPt & $1.02$ & $0.92$ & $0.55$ & $1.14$ & $1.00$ & $0.75$ & $1.11$ & $0.95$ & $0.91$ & $1.05$ & $0.91$ & $0.92$ & $1.13$ & \colBest$0.93$ & $1.00$ \\ 
   \hline
\end{tabular}
\caption{Point forecast metrics for EA inflation.} 
\label{tab:EA-point}
\end{table}


==> tables/UK-dens.txt <==
% latex table generated in R 4.1.1 by xtable 1.8-4 package
% Wed Oct 13 12:50:59 2021
\begin{table}[ht]
\centering
\begin{tabular}{llllllllllllllll}
  \hline
V1 & V2 & V3 & V4 & V5 & V6 & V7 & V8 & V9 & V10 & V11 & V12 & V13 & V14 & V15 & V16 \\ 
  \hline
SV & \colBench$0.93$ & \colBench$0.97$ & \colBench$1.02$ & \colBench$0.19$ & \colBench$0.20$ & \colBench$0.21$ & \colBench$0.26$ & \colBench$0.27$ & \colBench$0.29$ & \colBench$0.30$ & \colBench$0.32$ & \colBench$0.32$ & \colBench$-2.49$ & \colBench$-2.49$ & \colBench$-2.55$ \\ 
  SVM & $1.01$ & $1.00$ & $1.03$ & \colBest$0.98$ & $0.98$ & $1.05$ & $1.01$ & $1.00$ & $1.07$ & \colBest$0.99$ & $0.99$ & $1.00$ & $ 0.04$ & $ 0.05$ & $ 0.02$ \\ 
  dhs & $1.00$ & $1.03$ & $1.02$ & $1.00$ & $1.03$ & $1.04$ & $0.99$ & $1.02$ & $1.01$ & $1.01$ & $1.04$ & $1.03$ & \colBest$ 0.17$ & $ 0.16$ & $ 0.05$ \\ 
  shs & \colBest$0.99$ & $1.00$ & $1.00$ & $1.00$ & $1.01$ & $1.04$ & \colBest$0.98$ & $0.99$ & $1.01$ & $1.00$ & $1.01$ & $1.00$ & $ 0.15$ & $ 0.16$ & $ 0.08$ \\ 
  iG & $1.03$ & \colBest$0.96$ & $0.99$ & $1.07$ & $0.98$ & $1.05$ & $1.01$ & \colBest$0.97$ & $1.04$ & $1.06$ & $0.96$ & $0.97$ & $ 0.10$ & $ 0.19$ & $ 0.09$ \\ 
  dhs-GP & $1.00$ & $1.03$ & $1.02$ & $1.00$ & $1.03$ & $1.04$ & $0.99$ & $1.02$ & $1.01$ & $1.01$ & $1.04$ & $1.03$ & $ 0.17$ & $ 0.17$ & $ 0.05$ \\ 
  shs-GP & $0.99$ & $1.00$ & $1.00$ & $1.00$ & $1.01$ & $1.04$ & $0.98$ & $0.99$ & $1.01$ & $1.00$ & $1.01$ & $1.00$ & $ 0.16$ & $ 0.16$ & $ 0.08$ \\ 
  iG-GP & $0.99$ & $1.00$ & $1.00$ & $1.00$ & $1.01$ & $1.04$ & $0.98$ & $0.99$ & $1.01$ & $1.00$ & $1.01$ & $1.00$ & $ 0.13$ & $ 0.16$ & $ 0.05$ \\ 
  dhs-GPt & $1.04$ & $0.96$ & $0.99$ & $1.08$ & \colBest$0.97$ & $1.05$ & $1.01$ & $0.97$ & $1.04$ & $1.07$ & \colBest$0.96$ & $0.97$ & $ 0.03$ & \colBest$ 0.22$ & \colBest$ 0.12$ \\ 
  shs-GPt & $1.04$ & $0.97$ & $1.00$ & $1.06$ & $0.98$ & $1.04$ & $1.02$ & $0.97$ & $1.05$ & $1.06$ & $0.97$ & \colBest$0.97$ & $-0.02$ & $ 0.21$ & $ 0.11$ \\ 
  iG-GPt & $1.00$ & $1.03$ & $1.02$ & $1.00$ & $1.03$ & $1.04$ & $0.99$ & $1.02$ & $1.01$ & $1.01$ & $1.04$ & $1.03$ & $ 0.17$ & $ 0.17$ & $ 0.08$ \\ 
  dhs & $1.02$ & $1.05$ & $1.00$ & $1.04$ & $1.07$ & $1.03$ & $1.01$ & $1.03$ & $0.96$ & $1.04$ & $1.08$ & $1.04$ & $ 0.05$ & $ 0.10$ & $ 0.02$ \\ 
  shs & $1.02$ & $1.02$ & $0.98$ & $1.02$ & $1.02$ & $0.99$ & $1.01$ & $1.02$ & $0.97$ & $1.02$ & $1.03$ & $0.99$ & $ 0.07$ & $ 0.09$ & $ 0.05$ \\ 
  iG & $1.01$ & $1.00$ & $0.96$ & $1.01$ & $1.01$ & $0.98$ & $1.00$ & $0.99$ & $0.95$ & $1.02$ & $1.02$ & $0.98$ & $ 0.09$ & $ 0.10$ & $ 0.07$ \\ 
  dhs-GP & $1.02$ & $1.05$ & $1.00$ & $1.04$ & $1.07$ & $1.03$ & $1.01$ & $1.03$ & $0.96$ & $1.04$ & $1.08$ & $1.04$ & $ 0.06$ & $ 0.07$ & $ 0.02$ \\ 
  shs-GP & $1.01$ & $1.03$ & $0.98$ & $1.02$ & $1.03$ & $1.00$ & $1.00$ & $1.01$ & $0.95$ & $1.02$ & $1.04$ & $1.00$ & $ 0.11$ & $ 0.11$ & $ 0.04$ \\ 
  iG-GP & $1.01$ & $1.03$ & $0.98$ & $1.02$ & $1.03$ & $1.00$ & $1.00$ & $1.01$ & $0.96$ & $1.02$ & $1.04$ & $1.00$ & $ 0.10$ & $ 0.13$ & $ 0.03$ \\ 
  dhs-GPt & $1.01$ & $1.00$ & \colBest$0.96$ & $1.01$ & $1.01$ & $0.99$ & $1.00$ & $0.99$ & \colBest$0.95$ & $1.01$ & $1.02$ & $0.98$ & $ 0.12$ & $ 0.13$ & $ 0.07$ \\ 
  shs-GPt & $1.01$ & $1.00$ & $0.97$ & $1.00$ & $1.00$ & \colBest$0.98$ & $1.00$ & $1.00$ & $0.96$ & $1.01$ & $1.00$ & $0.98$ & $ 0.07$ & $ 0.12$ & $ 0.05$ \\ 
  iG-GPt & $1.02$ & $1.06$ & $1.00$ & $1.05$ & $1.08$ & $1.04$ & $1.01$ & $1.03$ & $0.96$ & $1.04$ & $1.09$ & $1.05$ & $ 0.09$ & $ 0.05$ & $ 0.02$ \\ 
   \hline
\end{tabular}
\caption{Density forecast metrics for UK inflation.} 
\label{tab:UK-dens}
\end{table}


==> tables/UK-point.txt <==
% latex table generated in R 4.1.1 by xtable 1.8-4 package
% Wed Oct 13 12:50:59 2021
\begin{table}[ht]
\centering
\begin{tabular}{llllllllllllllll}
  \hline
V1 & V2 & V3 & V4 & V5 & V6 & V7 & V8 & V9 & V10 & V11 & V12 & V13 & V14 & V15 & V16 \\ 
  \hline
SV & \colBench$0.64$ & \colBench$0.62$ & \colBench$0.57$ & \colBench$1.00$ & \colBench$1.05$ & \colBench$1.05$ & \colBench$2.69$ & \colBench$2.77$ & \colBench$2.91$ & \colBench$1.45$ & \colBench$1.65$ & \colBench$1.54$ & \colBench$0.95$ & \colBench$1.14$ & \colBench$0.97$ \\ 
  SVM & \colBest$0.81$ & \colBest$0.87$ & $1.25$ & \colBest$0.91$ & $0.94$ & $1.23$ & $1.02$ & $1.00$ & $1.02$ & \colBest$0.95$ & $0.97$ & $0.98$ & \colBest$0.90$ & \colBest$0.96$ & \colBest$0.96$ \\ 
  dhs & $0.86$ & $1.03$ & $1.39$ & $0.95$ & $0.95$ & $1.13$ & $1.00$ & $1.01$ & $1.00$ & $1.03$ & $1.06$ & $1.05$ & $1.08$ & $1.11$ & $1.09$ \\ 
  shs & $0.89$ & $1.03$ & $1.60$ & $0.94$ & $0.97$ & $1.21$ & $0.98$ & $0.98$ & $0.98$ & $1.03$ & $1.04$ & $1.02$ & $1.11$ & $1.12$ & $1.04$ \\ 
  iG & $1.01$ & $1.10$ & $1.90$ & $1.00$ & $0.97$ & $1.33$ & $1.00$ & $0.96$ & $0.97$ & $1.15$ & $0.97$ & $0.97$ & $1.34$ & $1.07$ & $1.09$ \\ 
  dhs-GP & $0.87$ & $1.03$ & $1.42$ & $0.95$ & $0.96$ & $1.12$ & $0.99$ & $1.02$ & $1.01$ & $1.03$ & $1.04$ & $1.05$ & $1.10$ & $1.10$ & $1.11$ \\ 
  shs-GP & $0.88$ & $1.02$ & $1.59$ & $0.94$ & $0.97$ & $1.21$ & $0.98$ & $0.98$ & $0.98$ & $1.03$ & $1.04$ & $1.02$ & $1.10$ & $1.12$ & $1.04$ \\ 
  iG-GP & $0.88$ & $1.02$ & $1.57$ & $0.94$ & $0.96$ & $1.21$ & \colBest$0.98$ & $0.98$ & $0.98$ & $1.03$ & $1.05$ & $1.02$ & $1.10$ & $1.12$ & $1.03$ \\ 
  dhs-GPt & $1.00$ & $1.06$ & $1.89$ & $1.00$ & $0.97$ & $1.38$ & $1.00$ & $0.96$ & $0.97$ & $1.22$ & \colBest$0.97$ & \colBest$0.95$ & $1.37$ & $1.07$ & $1.06$ \\ 
  shs-GPt & $1.00$ & $1.09$ & $1.73$ & $1.00$ & $0.98$ & $1.30$ & $1.02$ & \colBest$0.96$ & $0.98$ & $1.14$ & $0.98$ & $0.97$ & $1.30$ & $1.12$ & $1.11$ \\ 
  iG-GPt & $0.87$ & $1.02$ & $1.41$ & $0.95$ & $0.96$ & $1.12$ & $1.00$ & $1.02$ & $1.01$ & $1.03$ & $1.04$ & $1.05$ & $1.11$ & $1.11$ & $1.11$ \\ 
  dhs & $0.87$ & $0.97$ & $1.14$ & $0.97$ & $0.94$ & $1.05$ & $1.01$ & $1.04$ & $0.98$ & $1.10$ & $1.14$ & $1.09$ & $1.17$ & $1.19$ & $1.16$ \\ 
  shs & $0.82$ & $0.94$ & \colBest$1.00$ & $0.94$ & $0.94$ & $1.03$ & $1.00$ & $1.02$ & $0.98$ & $1.04$ & $1.02$ & $1.00$ & $1.08$ & $1.01$ & $0.99$ \\ 
  iG & $0.82$ & $0.93$ & $1.10$ & $0.94$ & $0.93$ & $1.07$ & $1.00$ & $1.00$ & $0.96$ & $1.06$ & $1.08$ & $1.01$ & $1.10$ & $1.08$ & $1.01$ \\ 
  dhs-GP & $0.87$ & $0.96$ & $1.14$ & $0.97$ & $0.95$ & $1.06$ & $1.01$ & $1.04$ & $0.98$ & $1.11$ & $1.15$ & $1.11$ & $1.16$ & $1.18$ & $1.14$ \\ 
  shs-GP & $0.85$ & $0.94$ & $1.15$ & $0.96$ & $0.95$ & $1.06$ & $1.00$ & $1.02$ & $0.97$ & $1.07$ & $1.09$ & $1.06$ & $1.11$ & $1.11$ & $1.04$ \\ 
  iG-GP & $0.85$ & $0.95$ & $1.15$ & $0.95$ & $0.94$ & $1.04$ & $1.00$ & $1.01$ & $0.96$ & $1.07$ & $1.09$ & $1.05$ & $1.12$ & $1.11$ & $1.04$ \\ 
  dhs-GPt & $0.82$ & $0.93$ & $1.11$ & $0.93$ & \colBest$0.93$ & $1.05$ & $1.00$ & $1.00$ & \colBest$0.95$ & $1.05$ & $1.08$ & $1.02$ & $1.10$ & $1.09$ & $1.01$ \\ 
  shs-GPt & $0.84$ & $0.94$ & $1.03$ & $0.93$ & $0.94$ & $1.05$ & $1.00$ & $1.00$ & $0.97$ & $1.01$ & $1.00$ & $0.98$ & $1.03$ & $0.99$ & $0.97$ \\ 
  iG-GPt & $0.88$ & $0.99$ & $1.19$ & $0.96$ & $0.95$ & $1.07$ & $1.01$ & $1.03$ & $0.98$ & $1.14$ & $1.16$ & $1.12$ & $1.20$ & $1.21$ & $1.16$ \\ 
   \hline
\end{tabular}
\caption{Point forecast metrics for UK inflation.} 
\label{tab:UK-point}
\end{table}


==> tables/US-dens.txt <==
% latex table generated in R 4.1.1 by xtable 1.8-4 package
% Wed Oct 13 12:50:59 2021
\begin{table}[ht]
\centering
\begin{tabular}{llllllllllllllll}
  \hline
V1 & V2 & V3 & V4 & V5 & V6 & V7 & V8 & V9 & V10 & V11 & V12 & V13 & V14 & V15 & V16 \\ 
  \hline
SV & \colBench$0.48$ & \colBench$0.64$ & \colBench$0.81$ & \colBench$0.10$ & \colBench$0.14$ & \colBench$0.18$ & \colBench$0.15$ & \colBench$0.19$ & \colBench$0.24$ & \colBench$0.14$ & \colBench$0.19$ & \colBench$0.25$ & \colBench$-1.85$ & \colBench$-2.03$ & \colBench$-2.17$ \\ 
  SVM & \colBest$0.96$ & $0.98$ & $1.06$ & \colBest$0.95$ & $1.00$ & $1.09$ & \colBest$0.97$ & $1.01$ & $1.08$ & \colBest$0.94$ & \colBest$0.96$ & $1.05$ & $ 0.03$ & $ 0.07$ & $ 0.09$ \\ 
  dhs & $1.02$ & $1.01$ & $0.99$ & $1.02$ & $1.02$ & $1.01$ & $1.02$ & $1.00$ & $0.98$ & $1.02$ & $1.02$ & $1.00$ & $ 0.07$ & $ 0.06$ & $ 0.10$ \\ 
  shs & $1.00$ & $1.01$ & $1.01$ & $1.01$ & $1.03$ & $1.04$ & $1.01$ & $1.03$ & $1.03$ & $0.99$ & $1.00$ & $1.01$ & $ 0.05$ & $ 0.01$ & $-0.04$ \\ 
  iG & $1.01$ & $1.04$ & $1.08$ & $1.04$ & $1.11$ & $1.15$ & $1.02$ & $1.08$ & $1.11$ & $1.01$ & $1.03$ & $1.07$ & $ 0.09$ & $ 0.14$ & \colBest$ 0.18$ \\ 
  dhs-GP & $1.02$ & $1.01$ & $0.99$ & $1.02$ & $1.02$ & $1.01$ & $1.02$ & $1.00$ & $0.98$ & $1.02$ & $1.02$ & $1.00$ & $ 0.07$ & $ 0.08$ & $ 0.12$ \\ 
  shs-GP & $1.00$ & $1.01$ & $1.02$ & $1.00$ & $1.03$ & $1.04$ & $1.01$ & $1.03$ & $1.03$ & $0.99$ & $1.00$ & $1.01$ & $ 0.06$ & $-0.04$ & $ 0.03$ \\ 
  iG-GP & $1.00$ & $1.01$ & $1.02$ & $1.00$ & $1.03$ & $1.04$ & $1.01$ & $1.03$ & $1.03$ & $0.99$ & $1.00$ & $1.01$ & $ 0.04$ & $-0.01$ & $-0.01$ \\ 
  dhs-GPt & $1.01$ & $1.04$ & $1.08$ & $1.05$ & $1.12$ & $1.14$ & $1.02$ & $1.09$ & $1.12$ & $1.01$ & $1.02$ & $1.07$ & $ 0.06$ & \colBest$ 0.16$ & $ 0.09$ \\ 
  shs-GPt & $1.01$ & $1.04$ & $1.08$ & $1.04$ & $1.10$ & $1.14$ & $1.02$ & $1.08$ & $1.11$ & $1.01$ & $1.02$ & $1.06$ & \colBest$ 0.11$ & $ 0.15$ & $ 0.08$ \\ 
  iG-GPt & $1.02$ & $1.01$ & $0.99$ & $1.02$ & $1.02$ & $1.01$ & $1.02$ & $1.00$ & $0.98$ & $1.02$ & $1.02$ & $1.00$ & $ 0.04$ & $ 0.07$ & $ 0.13$ \\ 
  dhs & $1.14$ & $1.01$ & $0.93$ & $1.13$ & $1.00$ & $0.90$ & $1.09$ & $0.97$ & $0.91$ & $1.19$ & $1.05$ & $0.94$ & $-0.15$ & $-0.08$ & $-0.21$ \\ 
  shs & $1.13$ & $1.02$ & $0.95$ & $1.10$ & $0.99$ & $0.91$ & $1.07$ & $0.98$ & $0.92$ & $1.19$ & $1.05$ & $0.96$ & $-0.10$ & $-0.10$ & $-0.11$ \\ 
  iG & $1.09$ & $0.98$ & $0.93$ & $1.07$ & $0.95$ & $0.88$ & $1.06$ & \colBest$0.95$ & $0.91$ & $1.12$ & $1.00$ & $0.93$ & $-0.09$ & $-0.10$ & $-0.09$ \\ 
  dhs-GP & $1.14$ & $1.01$ & $0.93$ & $1.13$ & $1.00$ & $0.90$ & $1.09$ & $0.97$ & \colBest$0.91$ & $1.20$ & $1.05$ & $0.94$ & $-0.16$ & $-0.09$ & $-0.19$ \\ 
  shs-GP & $1.12$ & $1.00$ & $0.94$ & $1.10$ & $0.98$ & $0.90$ & $1.07$ & $0.97$ & $0.91$ & $1.16$ & $1.03$ & $0.95$ & $-0.12$ & $-0.13$ & $-0.16$ \\ 
  iG-GP & $1.12$ & $1.00$ & $0.94$ & $1.10$ & $0.98$ & $0.90$ & $1.07$ & $0.97$ & $0.91$ & $1.16$ & $1.03$ & $0.94$ & $-0.13$ & $-0.12$ & $-0.17$ \\ 
  dhs-GPt & $1.09$ & \colBest$0.98$ & \colBest$0.93$ & $1.07$ & $0.95$ & $0.88$ & $1.06$ & $0.95$ & $0.91$ & $1.12$ & $1.00$ & $0.93$ & $-0.09$ & $-0.08$ & $-0.13$ \\ 
  shs-GPt & $1.10$ & $0.98$ & $0.93$ & $1.08$ & \colBest$0.95$ & \colBest$0.88$ & $1.07$ & $0.96$ & $0.92$ & $1.13$ & $1.00$ & \colBest$0.93$ & $-0.13$ & $-0.11$ & $-0.10$ \\ 
  iG-GPt & $1.17$ & $1.03$ & $0.95$ & $1.15$ & $1.03$ & $0.93$ & $1.11$ & $0.99$ & $0.93$ & $1.23$ & $1.08$ & $0.97$ & $-0.16$ & $-0.13$ & $-0.16$ \\ 
   \hline
\end{tabular}
\caption{Density forecast metrics for US inflation.} 
\label{tab:US-dens}
\end{table}


==> tables/US-point.txt <==
% latex table generated in R 4.1.1 by xtable 1.8-4 package
% Wed Oct 13 12:50:59 2021
\begin{table}[ht]
\centering
\begin{tabular}{llllllllllllllll}
  \hline
V1 & V2 & V3 & V4 & V5 & V6 & V7 & V8 & V9 & V10 & V11 & V12 & V13 & V14 & V15 & V16 \\ 
  \hline
SV & \colBench$0.53$ & \colBench$0.61$ & \colBench$0.81$ & \colBench$0.78$ & \colBench$0.93$ & \colBench$1.19$ & \colBench$1.33$ & \colBench$1.76$ & \colBench$2.16$ & \colBench$0.59$ & \colBench$0.93$ & \colBench$1.31$ & \colBench$0.37$ & \colBench$0.63$ & \colBench$0.95$ \\ 
  SVM & $1.04$ & $1.17$ & $1.27$ & $1.00$ & $1.07$ & $1.16$ & \colBest$0.97$ & \colBest$0.97$ & $1.04$ & \colBest$0.89$ & $0.94$ & $1.08$ & \colBest$0.83$ & $0.93$ & $1.15$ \\ 
  dhs & $1.08$ & $1.08$ & $1.11$ & $1.01$ & $1.01$ & $1.01$ & $1.04$ & $1.00$ & $0.98$ & $1.01$ & $1.04$ & $1.05$ & $1.06$ & $1.15$ & $1.17$ \\ 
  shs & $1.13$ & $1.24$ & $1.27$ & $1.04$ & $1.08$ & $1.09$ & $1.00$ & $0.99$ & $1.00$ & $0.98$ & $1.01$ & $1.02$ & $1.04$ & $1.11$ & $1.11$ \\ 
  iG & $1.23$ & $1.54$ & $1.56$ & $1.07$ & $1.24$ & $1.25$ & $0.99$ & $0.99$ & $1.04$ & $1.07$ & $1.10$ & $1.15$ & $1.30$ & $1.38$ & $1.41$ \\ 
  dhs-GP & $1.08$ & $1.11$ & $1.13$ & $1.02$ & $1.01$ & $1.00$ & $1.04$ & $1.00$ & $0.98$ & $1.00$ & $1.04$ & $1.05$ & $1.06$ & $1.16$ & $1.18$ \\ 
  shs-GP & $1.12$ & $1.22$ & $1.25$ & $1.04$ & $1.08$ & $1.09$ & $1.00$ & $0.99$ & $1.00$ & $0.98$ & $1.00$ & $1.03$ & $1.02$ & $1.10$ & $1.13$ \\ 
  iG-GP & $1.11$ & $1.20$ & $1.23$ & $1.04$ & $1.09$ & $1.10$ & $1.00$ & $0.99$ & $1.00$ & $0.98$ & $1.01$ & $1.03$ & $1.02$ & $1.08$ & $1.11$ \\ 
  dhs-GPt & $1.22$ & $1.53$ & $1.52$ & $1.09$ & $1.25$ & $1.27$ & $0.99$ & $0.99$ & $1.05$ & $1.11$ & $1.13$ & $1.17$ & $1.26$ & $1.32$ & $1.37$ \\ 
  shs-GPt & $1.22$ & $1.54$ & $1.56$ & $1.06$ & $1.22$ & $1.26$ & $1.00$ & $1.00$ & $1.04$ & $1.07$ & $1.10$ & $1.15$ & $1.30$ & $1.35$ & $1.39$ \\ 
  iG-GPt & $1.08$ & $1.11$ & $1.13$ & $1.02$ & $1.00$ & $1.00$ & $1.04$ & $1.00$ & $0.98$ & $1.00$ & $1.04$ & $1.05$ & $1.06$ & $1.17$ & $1.19$ \\ 
  dhs & $1.07$ & $0.95$ & $0.74$ & $1.06$ & $0.91$ & \colBest$0.81$ & $1.16$ & $1.01$ & \colBest$0.95$ & $1.25$ & $1.07$ & $0.92$ & $1.28$ & $1.05$ & $0.83$ \\ 
  shs & \colBest$0.98$ & $0.95$ & $0.79$ & \colBest$0.99$ & $0.90$ & $0.84$ & $1.17$ & $1.04$ & $0.98$ & $1.15$ & $1.03$ & $0.92$ & $1.16$ & $0.93$ & $0.74$ \\ 
  iG & $1.03$ & $0.92$ & $0.75$ & $1.01$ & $0.89$ & $0.83$ & $1.12$ & $1.00$ & $0.97$ & $1.10$ & $0.95$ & $0.84$ & $1.16$ & \colBest$0.89$ & $0.65$ \\ 
  dhs-GP & $1.06$ & $0.95$ & \colBest$0.73$ & $1.05$ & $0.91$ & $0.81$ & $1.16$ & $1.02$ & $0.96$ & $1.27$ & $1.09$ & $0.93$ & $1.26$ & $1.05$ & $0.82$ \\ 
  shs-GP & $1.05$ & $0.94$ & $0.74$ & $1.04$ & $0.90$ & $0.83$ & $1.15$ & $1.02$ & $0.97$ & $1.16$ & $1.03$ & $0.92$ & $1.17$ & $0.97$ & $0.79$ \\ 
  iG-GP & $1.05$ & $0.94$ & $0.74$ & $1.04$ & $0.91$ & $0.82$ & $1.14$ & $1.02$ & $0.97$ & $1.15$ & $1.02$ & $0.91$ & $1.18$ & $0.98$ & $0.79$ \\ 
  dhs-GPt & $1.02$ & $0.92$ & $0.74$ & $1.02$ & \colBest$0.89$ & $0.81$ & $1.12$ & $1.00$ & $0.97$ & $1.10$ & $0.95$ & $0.86$ & $1.17$ & $0.89$ & $0.66$ \\ 
  shs-GPt & $1.07$ & \colBest$0.90$ & $0.76$ & $1.03$ & $0.89$ & $0.83$ & $1.14$ & $1.01$ & $0.98$ & $1.10$ & \colBest$0.92$ & \colBest$0.81$ & $1.17$ & $0.89$ & \colBest$0.64$ \\ 
  iG-GPt & $1.05$ & $0.95$ & $0.77$ & $1.05$ & $0.92$ & $0.84$ & $1.18$ & $1.02$ & $0.96$ & $1.22$ & $1.11$ & $0.95$ & $1.19$ & $1.06$ & $0.86$ \\ 
   \hline
\end{tabular}
\caption{Point forecast metrics for US inflation.} 
\label{tab:US-point}
\end{table}

